Causal Fermion Systems: Spacetime as the web of correlations of a many-body quantum system

In this paper, we argue that spacetime in causal fermion systems can be understood as the web of correlations of a many-body quantum system.This argument highlights the fact that causal fermion systems is a completely relational theory. We also explain how our perception of a background (spacetime) emerges in the limit where the number of states taken in consideration goes to infinity. This thereby constitutes a complete viable ontology for causal fermion systems which are not reliant on the continuum limit. A key insight is the fact that in a relevant subset of causal fermion systems, which includes the continuum limit of the Minkowski vacuum spacetime, minimization of the causal action can be understood as a minimization of fluctuations in the causal structure of spacetime.

==> numerical-integration.dat <==
x y
1.00000e-20 2.70152e-168
2.63665e-20 6.31001e-165
6.95193e-20 1.47384e-161
1.83298e-19 3.44248e-158
4.83293e-19 8.04069e-155
1.27427e-18 1.87808e-151
3.35982e-18 4.38667e-148
8.85867e-18 1.02460e-144
2.33572e-17 2.39319e-141
6.15848e-17 5.58983e-138
1.62378e-16 1.30563e-134
4.28133e-16 3.04958e-131
1.12884e-15 7.12298e-128
2.97635e-15 1.66373e-124
7.84760e-15 3.88601e-121
2.06914e-14 9.07663e-118
5.45559e-14 2.12005e-114
1.43845e-13 4.95184e-111
3.79269e-13 1.15661e-107
1.00000e-12 2.70152e-104

